Addressing Out-of-Label Hazard Detection in Dashcam Videos: Insights from the COOOL Challenge

This paper presents a novel approach for hazard analysis in dashcam footage, addressing the detection of driver reactions to hazards, the identification of hazardous objects, and the generation of descriptive captions. We first introduce a method for detecting driver reactions through speed and sound anomaly detection, leveraging unsupervised learning techniques. For hazard detection, we employ a set of heuristic rules as weak classifiers, which are combined using an ensemble method. This ensemble approach is further refined with differential privacy to mitigate overconfidence, ensuring robustness despite the lack of labeled data. Lastly, we use state-of-the-art vision-language models for hazard captioning, generating descriptive labels for the detected hazards. Our method achieved the highest scores in the Challenge on Out-of-Label in Autonomous Driving, demonstrating its effectiveness across all three tasks. Source codes are publicly available at https://github.com/ffyyytt/COOOL_2025.

==> cleaner_config.yaml <==
patterns_and_insertions:
    [
        # Use single ticks for regex patterns
        # http://blogs.perl.org/users/tinita/2018/03/strings-in-yaml---to-quote-or-not-to-quote.html
        # You need to escape \ with \\ in the pattern, for instance for \\todo
        # Use Python named groups https://docs.python.org/3/library/re.html#regular-expression-examples
        # Escape {{ and }} in the insertion expression
        # 
        # Optional:
        # Set strip_whitespace to n to disable white space stripping while replacing the pattern. (Default: y)

        {
            "pattern" : '(?:\\figcomp{\s*)(?P<first>.*?)\s*}\s*{\s*(?P<second>.*?)\s*}\s*{\s*(?P<third>.*?)\s*}',
            "insertion" : '\parbox[c]{{ {second} \linewidth}} {{ \includegraphics[width= {third} \linewidth]{{figures/{first} }} }}',
            "description" : "Replace figcomp",
            # "strip_whitespace": n 
        },
    ]
verbose: False
commands_to_delete: [
    '\\todo',
]

